Adaptive finite element method for an unregularized semilinear optimal control problem

We devise an a posteriori error estimator for an affine optimal control problem subject to a semilinear elliptic PDE and control constraints. To approximate the problem, we consider a semidiscrete scheme based on the variational discretization approach. For this solution technique, we design an a posteriori error estimator that accounts for the discretization of the state and adjoint equations, and prove, under suitable local growth conditions of optimal controls, reliability and efficiency properties of such error estimator. A simple adaptive strategy based on the devised estimator is designed and its performance is illustrated with numerical examples.

==> data_for_plots/Ex_1/Errors_ex1_atan_adap.dat <==
dofs	error_y	error_p	error_u	est_y	est_p_inf	eff_index
50	0.095510100633391	0.581086659302859	0.436355000999609	1.16916764717112	3.48543645532339	5.01588738654834
82	0.0266009879160502	0.171615141772948	0.0633537507807446	0.736233354018232	2.98906382613854	16.6526351944759
146	0.0205558806019722	0.125571948205096	0.0321960355285126	0.292907718631268	1.05130041247614	8.31477459391524
288	0.00743273486371421	0.0934532563879435	0.0172480444386047	0.193160825611483	0.871088741611021	9.36037520801055
498	0.00551852338830382	0.0398917116996597	0.00812510466474915	0.104282021705909	0.56252166071385	13.9255860786534
610	0.00499300385812218	0.0368543007605958	0.00806760695841953	0.0720433270694873	0.296677761298614	8.02239048008298
1152	0.00227753474148388	0.0294248154942275	0.00417404554010649	0.0496810771723934	0.208681353189867	7.19686697952169
1826	0.00177373151126898	0.0125077007201971	0.00257459773265055	0.0317547688670626	0.117245278301564	9.42169226775477
2636	0.00116278790886544	0.0094091346252367	0.00217715119503948	0.0204840314430223	0.0705353533991282	7.55072367366614
5076	0.000596191589383093	0.00775138945891196	0.00103774077227367	0.0118871922221905	0.0508940864980231	6.66355902889809
7326	0.000424483130815961	0.00305373850002644	0.000566005129326291	0.00763667225913391	0.0277785534983719	9.19062251004998
11104	0.00028891410699876	0.00286933623192995	0.000634656390824604	0.00516411225850135	0.0162685655981811	5.78034457336373
21536	0.000145624230457439	0.00195912881111345	0.000270927196396268	0.00311478412835732	0.0124757721856676	6.48406380132251
28990	0.000114285257027737	0.000918400332357683	0.000153557307028323	0.00212232165426849	0.00717857525304756	7.97936373353968
41970	7.89309372404565e-05	0.000656564248255498	0.00013535844268169	0.00139329871105897	0.00510716642702111	7.84265121173163
76916	4.86682197450261e-05	0.000491338021171442	6.9724933074264e-05	0.000968581306471489	0.00346358074093733	7.21252300394065
106170	3.35496270252431e-05	0.00026407411915701	3.70902801797777e-05	0.000662171676462768	0.00234861553240443	9.07911153837216
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0


==> data_for_plots/Ex_1/Errors_ex1_atan_unif.dat <==
dofs	error_y	error_p	error_u	est_y	est_p_inf	eff_index
50	0.095510100633391	0.581086659302859	0.436355000999609	0	0	0
162	0.0247261963770986	0.197001571974705	0.157578703603765	0	0	0
578	0.00667016028912024	0.0531024293847644	0.0424671294630679	0	0	0
2178	0.00175496497852328	0.0135229330370191	0.0113644212046577	0	0	0
8450	0.000456359808948512	0.00339447116237113	0.00300707531151153	0	0	0
33282	0.000117949840958397	0.000849267226841977	0.000790067998852439	0	0	0
132098	3.03841635211031e-05	0.000212301513224489	0.000206696375051365	0	0	0
0	0	0	0	0	0	0


==> data_for_plots/Ex_1/Errors_ex1_y3_adap.dat <==
dofs	error_y	error_p	error_u	est_y	est_p_inf	eff_index
50	0.0930677170733135	0.574689579687202	0.436523825755546	1.17492572711749	3.49775572042274	5.07082766493736
82	0.0261979906460892	0.1708808287855	0.0632834724754359	0.736734966089211	3.01023492192101	16.8340262992346
146	0.0199755124637203	0.12452154264285	0.0321061216938178	0.293201812221006	1.06044913286364	8.45449552685264
288	0.00729860748486922	0.0934712843924093	0.0171140270481292	0.193198674593295	0.879824724649786	9.45162531455728
478	0.00547998521869803	0.0395395401329621	0.0119949201587838	0.112647977337508	0.566287052619117	13.8525040554876
610	0.00485381884546537	0.0367606436343496	0.00805666548004335	0.072059273107111	0.299042666375388	8.10654983156306
1152	0.00223134681449888	0.0294220622024536	0.00415530037009471	0.0496845856575025	0.210484734257142	7.25791599085435
1826	0.0017301541144283	0.0125033084662153	0.00256621083527088	0.0317572296411359	0.117442735709441	9.44521447519242
2626	0.00114928891980616	0.00938173060767	0.00212800823390297	0.0205307431438519	0.0717282729468993	7.70078328555451
5056	0.000584224257320304	0.00774952357746706	0.00102842820151282	0.0119093123068404	0.0514577055012317	6.73760337094557
7294	0.000414103900081386	0.00304332420762476	0.000586368447033553	0.00766158409277104	0.0277929619356094	9.22005677844544
11076	0.000284687382261552	0.00273867942706661	0.000586721945587781	0.00511628417212203	0.0162414682898928	6.04857006906082
21452	0.000143273267208574	0.00195911238318239	0.000268668612848439	0.00314260126706453	0.0125019604902022	6.50190444449019
28974	0.000112575247709403	0.00091842636886158	0.000153271916442053	0.00217958665542879	0.00721915053598074	8.04023308342133
41814	7.79717947356926e-05	0.00065727807122179	0.000136084334748364	0.00140068460636937	0.00517541559039011	7.93452521664628
76024	4.83289266168651e-05	0.000491342998195963	6.65922672196775e-05	0.000975666082254734	0.00345263266191023	7.20182481197894
105858	3.27205666978572e-05	0.000292405356618761	5.10475830152505e-05	0.000659230461295943	0.00245648911875919	8.51703921937673
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0


==> data_for_plots/Ex_1/Errors_ex1_y3_unif.dat <==
dofs	error_y	error_p	error_u	est_y	est_p_inf	eff_index
50	0.0930677170733135	0.574689579687202	0.436523825755546	0	0	0
162	0.0237604869169612	0.193523035839416	0.156079751240541	0	0	0
578	0.00635499858126214	0.0518385904065288	0.0419137248621852	0	0	0
2178	0.00166346316243306	0.0131993020437926	0.0111694695160562	0	0	0
8450	0.000430892568397567	0.00331349725881103	0.00294441723823999	0	0	0
33282	0.00011099633952354	0.00082886862310283	0.000771028534743549	0	0	0
132098	2.85057357070453e-05	0.000207179925717837	0.000201113297617066	0	0	0
0	0	0	0	0	0	0


==> data_for_plots/Ex_2/Errors_ex2_adap.dat <==
dofs	error_y	error_p	error_u	est_y	est_p_inf	eff_index
42	0.118834481958124	0.0922502131056222	1.56117619504438	1.47410646580138	0.806967332166686	1.07148891296954
58	0.0584575402775159	0.0905899520654356	0.846130138545408	1.22357769612691	0.656733040134121	1.62805368957179
74	0.0538576114244448	0.0725462201379279	0.486541494340729	0.870939159883135	0.355036908172807	1.90058768441038
140	0.0213189208621447	0.0449171148535884	0.15769997889145	0.461065429089241	0.290530879903402	3.29579939535392
192	0.0180417297398474	0.0382318934679568	0.119125745836732	0.367042261275922	0.160526848187703	3.16927248394377
298	0.0113876378874828	0.0231532326393893	0.071608663563285	0.21967043294766	0.110412130409484	3.23006406100438
462	0.00806315557268655	0.0199598213509225	0.0341506000083176	0.155710368226312	0.0560997409231555	4.09985828162759
792	0.00467878813780654	0.0130125938734782	0.0374501670528852	0.089207309543396	0.0512533025548937	2.57711844612698
992	0.00378572588818107	0.0113006307198659	0.0340463616620911	0.0719277415674675	0.0295455179424969	2.15567309858283
1542	0.00241250174393501	0.00770914673983827	0.0172820168269491	0.0486229929750361	0.0282122707799768	2.9467943020911
1762	0.00215802726441757	0.00679843976277484	0.0164655511262698	0.0437107735917433	0.0169652448114478	2.61298590903316
2872	0.00135172170114237	0.00468530252441506	0.0106321492400721	0.0271570991056276	0.0165937038234897	2.72080138659876
3154	0.00126102043325648	0.00414650320134445	0.010123195813314	0.0243549248358751	0.010226088277269	2.39873137463492
4412	0.000877210109867726	0.00289925698523692	0.00865678212976223	0.0165200919495621	0.0100759025464458	2.1098550995648
4618	0.000866476773586546	0.00255635599129815	0.00845693376681713	0.0157833375648483	0.00634943314958214	1.91642966103612
7232	0.000533401538346298	0.00180884894207352	0.00524913196495327	0.0110976200863759	0.00623614017075315	2.28229147186532
7976	0.000503697653663109	0.00159458789135781	0.00500865202700358	0.0103295665659302	0.00397167353895721	2.09581194223261
12322	0.000336782082341234	0.00113579083527897	0.00277284510061403	0.00666725102897706	0.00389186231166776	2.56027402829599
13382	0.000339189370840434	0.00100057224485041	0.00267115288581469	0.00615522003266486	0.00249442935076391	2.31208206487234
17916	0.000238369957926715	0.000710615689064413	0.002293049727108	0.00426560947462796	0.00244473742304973	2.03798537396528
18646	0.000231295798010904	0.000627918836544904	0.0022678670146954	0.00411748078891334	0.00157186801854017	1.86392841031581
28860	0.000127997590621048	0.000461046217007907	0.00146418899837525	0.00286617468939634	0.00126269184420335	2.03324556049423
39658	0.000105082876183523	0.000392481567726787	0.00118064396182725	0.00223131488343343	0.000996864795113296	1.95728746979297
51364	7.92550946377688e-05	0.000279243365036852	0.000960539800063206	0.00175382519882147	0.000962349269920326	1.99364345876822
53892	8.30644992924371e-05	0.000246506833998099	0.000917342171823871	0.00164119529642907	0.000627921479704397	1.84289116767128
70268	6.69094043916998e-05	0.000177103449575234	0.000594868384786195	0.00110571254563368	0.00060915415908708	2.02221716115108
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0


==> data_for_plots/Ex_2/Errors_ex2_unif.dat <==
dofs	error_y	error_p	error_u	est_y	est_p_inf	eff_index
42	0.118834481958124	0.0922502131056222	1.56117619504438	0	0	0
130	0.0328622652838576	0.0458795160523253	0.291297626372797	0	0	0
450	0.00997355634944141	0.0246425474406877	0.0813805753421161	0	0	0
1666	0.00309759822311806	0.0139409695118573	0.0245026570454549	0	0	0
6402	0.00110265603345122	0.00826570883589358	0.0075807122970027	0	0	0
25090	0.000402499752253124	0.00504381187740029	0.00255245808148493	0	0	0
99330	0.00015344280608625	0.00312632898251026	0.00089686388408512	0	0	0
0	0	0	0	0	0	0


==> data_for_plots/Ex_3/Errors_ex3_adap05.dat <==
dofs	error_y	error_p	error_u	est_y	est_p_inf	eff_index
130	0.0334798055671218	0.158954974286742	0.194415550582521	0.919581399107411	1.34894469776078	6.44398961632114
236	0.0173899137445723	0.1502039587122	0.120466757620633	0.397008630336802	0.870584788429845	4.94927370615754
378	0.00956862576219123	0.0591364443824229	0.0864986552608354	0.202132075663254	0.559718731188722	5.65589763496711
648	0.00494748160233778	0.0243416037416143	0.0659156017117333	0.132776496457161	0.276212201802758	4.35074178654277
1164	0.00283777009125771	0.0178034144010639	0.0442856569335441	0.0776612013331619	0.134266339935699	3.24396274115235
2284	0.00107607465477349	0.0068837081367071	0.0147662938077253	0.034507249838717	0.0727947331907314	4.93397693844518
4256	0.000686475987125759	0.00481119532948669	0.00750959892366855	0.0198848624207365	0.0373200194270389	4.72745006345855
8038	0.000399019178014001	0.00198944082369418	0.00646522319933853	0.0108300527960252	0.0205195075338072	3.4240921155199
14898	0.000194869874308018	0.00126285164420473	0.0026782164946165	0.00591987804842913	0.00961407405015919	3.80481350756688
29524	0.000115363150372976	0.000533608452726451	0.00152402072321855	0.00306869042990346	0.00536415749693931	3.81744951361079
55888	8.94945742198154e-05	0.000325838358978977	0.00101185623402675	0.00163623201827386	0.00244513798173179	2.75790990912108
112168	3.99676679619846e-05	0.000140057149483092	0.000596323975850639	0.000834403056901602	0.00137290803052332	2.61720856334239
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0


==> data_for_plots/Ex_3/Errors_ex3_adap10.dat <==
dofs	error_y	error_p	error_u	est_y	est_p_inf	eff_index
130	0.0334798055671218	0.158954974286742	0.194415550582521	0.919581399107411	1.34894469776078	6.44398961632114
184	0.0223365790085224	0.151142103444596	0.128164355133552	0.627243087205512	0.86179871957589	5.34493062680648
246	0.0140092368310773	0.0932668879172855	0.133745170076431	0.470596246104761	0.70880371916409	5.19877276553841
290	0.0138215822414464	0.0516446962766402	0.110028704692347	0.411070875525157	0.366703150895066	4.50310850988868
510	0.0080231491481104	0.0343717207045966	0.0967172350157572	0.219699814757857	0.32052385199739	3.77433501271345
614	0.00511127104824294	0.0214033871747548	0.0653664131183465	0.150474444104571	0.198088781366724	3.60673899041375
916	0.00391732739258012	0.0145599437473089	0.0482697032962245	0.102485227309215	0.198343580558688	4.41481834685165
944	0.0034472548470369	0.014565783305621	0.0468706826337893	0.0953125883364729	0.0992431443930937	2.79658894580653
1674	0.00224571339419814	0.00885196879706854	0.0168565273360792	0.0570606020772813	0.0763954978733295	4.97370455703188
2272	0.00120314285482583	0.00533140853534946	0.0165589654883301	0.0396835441576988	0.0459447100113455	3.4815499520328
3622	0.000881464046727358	0.00411246834317342	0.0115569878808762	0.02623649434659	0.0337091289102604	3.47326856460703
5046	0.000557028931431843	0.00260229962159236	0.00866088930804609	0.0187090790537425	0.023724403874495	3.33466650737655
7072	0.000413022092105784	0.00187574576424154	0.00649381798949405	0.0133364654993402	0.0149653877955005	2.96010578742668
10870	0.00028568243533838	0.00127492917599387	0.00375128131186168	0.00880333969596868	0.0112795346993816	3.60201198242487
14594	0.000311224344705277	0.000923049793574045	0.00243849294969249	0.00688154143170045	0.00706039082911466	3.7546762179048
23020	0.000123969079968287	0.000630030168652151	0.00178176457705907	0.00426139863624238	0.00498886298909496	3.46427769767914
32600	8.94498817016357e-05	0.000406921885442557	0.0011831901294184	0.0028834322448178	0.00355138166786281	3.64679478123189
45004	0.000127943423242002	0.000288918277448078	0.00138510606947346	0.00211752724937218	0.00242131643239554	2.26412958194174
66568	7.60343354465887e-05	0.000233750763881824	0.000894207634778709	0.00148230453735379	0.00178683617854533	2.50344766964746
90822	6.70147910958989e-05	0.000162215779587277	0.000726810231208166	0.00110427662666713	0.00110857032889853	2.09270852769171
143082	2.33848397780024e-05	0.000118560482536945	0.000453121128474483	0.000684566571918264	0.000877208533125264	2.37272783833013
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0


==> data_for_plots/Ex_3/Errors_ex3_unif.dat <==
dofs	error_y	error_p	error_u	est_y	est_p_inf	eff_index
130	0.0334798055671218	0.158954974286742	0.194415550582521	0	0	0
450	0.00945083643295209	0.0562506960042224	0.0762255614286579	0	0	0
1666	0.00196040002140409	0.0161287966414861	0.0135791110541178	0	0	0
6402	0.000509735672677372	0.00433230885175925	0.00289914986413496	0	0	0
25090	0.000127725094169614	0.00111798485890238	0.00120141003543694	0	0	0
99330	2.55592362689386e-05	0.000283711195591202	0.000445616418366417	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0
0	0	0	0	0	0	0

